Investigation on Data Adaptation Techniques for Neural Named Entity Recognition

Data processing is an important step in various natural language processing tasks. As the commonly used datasets in named entity recognition contain only a limited number of samples, it is important to obtain additional labeled data in an efficient and reliable manner. A common practice is to utilize large monolingual unlabeled corpora. Another popular technique is to create synthetic data from the original labeled data (data augmentation). In this work, we investigate the impact of these two methods on the performance of three different named entity recognition tasks.

==> figures/wnut_thresholds.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% and, on pdftex
%%   \usepackage[utf8]{inputenc}\DeclareUnicodeCharacter{2212}{-}
%%
%% or, on luatex and xetex
%%   \usepackage{unicode-math}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{2.892553in}{1.951553in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.892553in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.892553in}{1.951553in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.951553in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.532684in}{0.415401in}}%
\pgfpathlineto{\pgfqpoint{2.882553in}{0.415401in}}%
\pgfpathlineto{\pgfqpoint{2.882553in}{1.941553in}}%
\pgfpathlineto{\pgfqpoint{0.532684in}{1.941553in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.532684in}{0.415401in}}{\pgfqpoint{2.349870in}{1.526152in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.966216in}{0.415401in}}%
\pgfpathlineto{\pgfqpoint{0.966216in}{1.941553in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.966216in,y=0.300123in,,top]{\color{textcolor}\rmfamily\fontsize{8.800000}{10.560000}\selectfont \(\displaystyle 0.2\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.532684in}{0.415401in}}{\pgfqpoint{2.349870in}{1.526152in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.468862in}{0.415401in}}%
\pgfpathlineto{\pgfqpoint{1.468862in}{1.941553in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.468862in,y=0.300123in,,top]{\color{textcolor}\rmfamily\fontsize{8.800000}{10.560000}\selectfont \(\displaystyle 0.4\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.532684in}{0.415401in}}{\pgfqpoint{2.349870in}{1.526152in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.971508in}{0.415401in}}%
\pgfpathlineto{\pgfqpoint{1.971508in}{1.941553in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.971508in,y=0.300123in,,top]{\color{textcolor}\rmfamily\fontsize{8.800000}{10.560000}\selectfont \(\displaystyle 0.6\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.532684in}{0.415401in}}{\pgfqpoint{2.349870in}{1.526152in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.474154in}{0.415401in}}%
\pgfpathlineto{\pgfqpoint{2.474154in}{1.941553in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.474154in,y=0.300123in,,top]{\color{textcolor}\rmfamily\fontsize{8.800000}{10.560000}\selectfont \(\displaystyle 0.8\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.707618in,y=0.133457in,,top]{\color{textcolor}\rmfamily\fontsize{9.600000}{11.520000}\selectfont threshold}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.532684in}{0.415401in}}{\pgfqpoint{2.349870in}{1.526152in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.532684in}{0.638681in}}%
\pgfpathlineto{\pgfqpoint{2.882553in}{0.638681in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.189012in, y=0.595278in, left, base]{\color{textcolor}\rmfamily\fontsize{8.800000}{10.560000}\selectfont \(\displaystyle 0.50\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.532684in}{0.415401in}}{\pgfqpoint{2.349870in}{1.526152in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.532684in}{1.084793in}}%
\pgfpathlineto{\pgfqpoint{2.882553in}{1.084793in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.189012in, y=1.041391in, left, base]{\color{textcolor}\rmfamily\fontsize{8.800000}{10.560000}\selectfont \(\displaystyle 0.52\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.532684in}{0.415401in}}{\pgfqpoint{2.349870in}{1.526152in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.532684in}{1.530906in}}%
\pgfpathlineto{\pgfqpoint{2.882553in}{1.530906in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.189012in, y=1.487503in, left, base]{\color{textcolor}\rmfamily\fontsize{8.800000}{10.560000}\selectfont \(\displaystyle 0.54\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.133457in,y=1.178477in,,bottom,rotate=90.000000]{\color{textcolor}\rmfamily\fontsize{9.600000}{11.520000}\selectfont f1-score}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.532684in}{0.415401in}}{\pgfqpoint{2.349870in}{1.526152in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.298039,0.447059,0.690196}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.298039,0.447059,0.690196}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.639496in}{0.855045in}}{\pgfqpoint{2.398757in}{1.843185in}}{%
\pgfpathmoveto{\pgfqpoint{0.639496in}{1.591131in}}%
\pgfpathlineto{\pgfqpoint{0.639496in}{1.374767in}}%
\pgfpathlineto{\pgfqpoint{1.142142in}{1.285544in}}%
\pgfpathlineto{\pgfqpoint{1.393465in}{1.457298in}}%
\pgfpathlineto{\pgfqpoint{1.519126in}{1.261008in}}%
\pgfpathlineto{\pgfqpoint{1.644788in}{0.962112in}}%
\pgfpathlineto{\pgfqpoint{1.896111in}{1.265469in}}%
\pgfpathlineto{\pgfqpoint{2.398757in}{0.855045in}}%
\pgfpathlineto{\pgfqpoint{2.398757in}{1.441684in}}%
\pgfpathlineto{\pgfqpoint{2.398757in}{1.441684in}}%
\pgfpathlineto{\pgfqpoint{1.896111in}{1.843185in}}%
\pgfpathlineto{\pgfqpoint{1.644788in}{1.330155in}}%
\pgfpathlineto{\pgfqpoint{1.519126in}{1.760654in}}%
\pgfpathlineto{\pgfqpoint{1.393465in}{1.716043in}}%
\pgfpathlineto{\pgfqpoint{1.142142in}{1.499678in}}%
\pgfpathlineto{\pgfqpoint{0.639496in}{1.591131in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.532684in}{0.415401in}}{\pgfqpoint{2.349870in}{1.526152in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.866667,0.517647,0.321569}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.866667,0.517647,0.321569}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{1.016480in}{0.484772in}}{\pgfqpoint{2.775741in}{1.872183in}}{%
\pgfpathmoveto{\pgfqpoint{1.016480in}{1.624590in}}%
\pgfpathlineto{\pgfqpoint{1.016480in}{1.316772in}}%
\pgfpathlineto{\pgfqpoint{1.142142in}{0.919732in}}%
\pgfpathlineto{\pgfqpoint{1.267803in}{1.528676in}}%
\pgfpathlineto{\pgfqpoint{1.393465in}{1.423839in}}%
\pgfpathlineto{\pgfqpoint{1.519126in}{1.611207in}}%
\pgfpathlineto{\pgfqpoint{1.644788in}{0.993340in}}%
\pgfpathlineto{\pgfqpoint{1.770449in}{1.138327in}}%
\pgfpathlineto{\pgfqpoint{1.896111in}{1.002263in}}%
\pgfpathlineto{\pgfqpoint{2.021772in}{1.285544in}}%
\pgfpathlineto{\pgfqpoint{2.273095in}{0.817126in}}%
\pgfpathlineto{\pgfqpoint{2.775741in}{0.484772in}}%
\pgfpathlineto{\pgfqpoint{2.775741in}{1.615668in}}%
\pgfpathlineto{\pgfqpoint{2.775741in}{1.615668in}}%
\pgfpathlineto{\pgfqpoint{2.273095in}{1.127918in}}%
\pgfpathlineto{\pgfqpoint{2.021772in}{1.463989in}}%
\pgfpathlineto{\pgfqpoint{1.896111in}{1.727196in}}%
\pgfpathlineto{\pgfqpoint{1.770449in}{1.680354in}}%
\pgfpathlineto{\pgfqpoint{1.644788in}{1.740579in}}%
\pgfpathlineto{\pgfqpoint{1.519126in}{1.791882in}}%
\pgfpathlineto{\pgfqpoint{1.393465in}{1.872183in}}%
\pgfpathlineto{\pgfqpoint{1.267803in}{1.805266in}}%
\pgfpathlineto{\pgfqpoint{1.142142in}{1.829802in}}%
\pgfpathlineto{\pgfqpoint{1.016480in}{1.624590in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.532684in}{0.415401in}}{\pgfqpoint{2.349870in}{1.526152in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.204500pt}%
\definecolor{currentstroke}{rgb}{0.298039,0.447059,0.690196}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.639496in}{1.467707in}}%
\pgfpathlineto{\pgfqpoint{1.142142in}{1.418634in}}%
\pgfpathlineto{\pgfqpoint{1.393465in}{1.562878in}}%
\pgfpathlineto{\pgfqpoint{1.519126in}{1.564365in}}%
\pgfpathlineto{\pgfqpoint{1.644788in}{1.160633in}}%
\pgfpathlineto{\pgfqpoint{1.896111in}{1.464733in}}%
\pgfpathlineto{\pgfqpoint{2.398757in}{1.105612in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.532684in}{0.415401in}}{\pgfqpoint{2.349870in}{1.526152in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.204500pt}%
\definecolor{currentstroke}{rgb}{0.866667,0.517647,0.321569}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.016480in}{1.490013in}}%
\pgfpathlineto{\pgfqpoint{1.142142in}{1.430531in}}%
\pgfpathlineto{\pgfqpoint{1.267803in}{1.694481in}}%
\pgfpathlineto{\pgfqpoint{1.393465in}{1.620872in}}%
\pgfpathlineto{\pgfqpoint{1.519126in}{1.707121in}}%
\pgfpathlineto{\pgfqpoint{1.644788in}{1.449862in}}%
\pgfpathlineto{\pgfqpoint{1.770449in}{1.451349in}}%
\pgfpathlineto{\pgfqpoint{1.896111in}{1.440197in}}%
\pgfpathlineto{\pgfqpoint{2.021772in}{1.359896in}}%
\pgfpathlineto{\pgfqpoint{2.273095in}{0.982187in}}%
\pgfpathlineto{\pgfqpoint{2.775741in}{0.901887in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.532684in}{0.415401in}}%
\pgfpathlineto{\pgfqpoint{0.532684in}{1.941553in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.882553in}{0.415401in}}%
\pgfpathlineto{\pgfqpoint{2.882553in}{1.941553in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.532684in}{0.415401in}}%
\pgfpathlineto{\pgfqpoint{2.882553in}{0.415401in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.532684in}{1.941553in}}%
\pgfpathlineto{\pgfqpoint{2.882553in}{1.941553in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.800000}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.800000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.618239in}{0.476512in}}%
\pgfpathlineto{\pgfqpoint{1.122837in}{0.476512in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.147282in}{0.476512in}}{\pgfqpoint{1.147282in}{0.500957in}}%
\pgfpathlineto{\pgfqpoint{1.147282in}{0.833179in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.147282in}{0.857623in}}{\pgfqpoint{1.122837in}{0.857623in}}%
\pgfpathlineto{\pgfqpoint{0.618239in}{0.857623in}}%
\pgfpathquadraticcurveto{\pgfqpoint{0.593795in}{0.857623in}}{\pgfqpoint{0.593795in}{0.833179in}}%
\pgfpathlineto{\pgfqpoint{0.593795in}{0.500957in}}%
\pgfpathquadraticcurveto{\pgfqpoint{0.593795in}{0.476512in}}{\pgfqpoint{0.618239in}{0.476512in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.204500pt}%
\definecolor{currentstroke}{rgb}{0.298039,0.447059,0.690196}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.642684in}{0.764707in}}%
\pgfpathlineto{\pgfqpoint{0.887128in}{0.764707in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.984906in,y=0.721929in,left,base]{\color{textcolor}\rmfamily\fontsize{8.800000}{10.560000}\selectfont \(\displaystyle c_2\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.204500pt}%
\definecolor{currentstroke}{rgb}{0.866667,0.517647,0.321569}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.642684in}{0.592484in}}%
\pgfpathlineto{\pgfqpoint{0.887128in}{0.592484in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.984906in,y=0.549707in,left,base]{\color{textcolor}\rmfamily\fontsize{8.800000}{10.560000}\selectfont \(\displaystyle c_1\)}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

